Investigating lack of accretion disk eccentricity growth in a global 3D MHD simulation of a superhump system

We present the results of a 3D global magnetohydrodynamic (MHD) simulation of an AM CVn system that was aimed at exploring eccentricity growth in the accretion disc self-consistently from a first principles treatment of the MHD turbulence. No significant eccentricity growth occurs in the simulation. In order to investigate the reasons why, we ran 2D alpha disc simulations with alpha values of 0.01, 0.1, and 0.2, and found that only the latter two exhibit significant eccentricity growth. We present an equation expressing global eccentricity evolution in terms of contributing forces and use it to analyze the simulations. As expected, we find that the dominant term contributing to the growth of eccentricity is the tidal gravity of the companion star. In the 2D simulations, the alpha viscosity directly contributes to eccentricity growth. In contrast, the overall magnetic forces in the 3D simulation damp eccentricity. We also analyzed the mode-coupling mechanism of Lubow, and confirmed that the spiral wave excited by the 3:1 resonance was the dominant contributor to eccentricity growth in the 2D $\alpha=0.1$ simulations, but other waves also contribute significantly. We found that the $\alpha=0.1$ and 0.2 simulations had more relative mass at larger radii compared to the $\alpha=0.01$ and 3D MHD simulation, which also had an effective $\alpha$ of 0.01. This suggests that in 3D MHD simulations without sufficient poloidal magnetic flux, MRI turbulence does not saturate at a high enough $\alpha$ to spread the disc to large enough radii to reproduce the superhumps observed in real systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
